High-Frequency Gravitational Waves on BREAD

The use of light axion dark matter experiments as high-frequency gravitational wave (HFGW) detectors has garnered increasing attention in recent years. We explore the capabilities of the Broadband Reflector Experiment for Axion Detection (BREAD) in probing the GW parameter space and study the directional dependence of its coverage. This detector can investigate frequencies ranging from 0.05 to 200 THz. We find that employing single photon detectors BREAD is sensitive to GWs with characteristic strains as low as $10^{-21}$ at 0.1 THz and $10^{-25}$ at 200 THz with a year exposure time, making it competitive with other proposals operating at similar frequencies.

==> BREAD_Omega_sensitivity_Future_BREAD.txt <==
frequency_THz Energy_Density
5.000000000000000278e-02 3.117805732509520264e+11
3.000000000000000000e+02 1.870683439505712250e+15


==> BREAD_Omega_sensitivity_GigaBREAD.txt <==
frequency_THz Energy_Density
1.069999999999999944e-02 3.886902772233856377e+25
1.250000000000000069e-02 4.540774266628337299e+25


==> BREAD_h0_sensitivity_Future_BREAD.txt <==
frequency_THz strain
5.000000000000000278e-02 3.001281779742161747e-24
3.000000000000000000e+02 3.874638116739050441e-26


==> BREAD_h0_sensitivity_GigaBREAD.txt <==
frequency_THz strain
1.069999999999999944e-02 6.552472420173423126e-18
1.250000000000000069e-02 5.608916391668450430e-18


==> epsilon_ray.txt <==
Angle epsilon_s epsilon_s_times_rate
3.141592653589793116e+00 4.468661258360381305e-01 6.701918437628028214e-33
3.141592653589793116e+00 4.468661258360381305e-01 6.701918437628028214e-33
3.125564119642906480e+00 2.678439763364481863e-01 6.880694789250509319e-05
3.109535585696019844e+00 1.415692581457213828e-01 1.454346120578524837e-04
3.093507051749132764e+00 8.637392140784561079e-02 1.995620674802460524e-04
3.077478517802246571e+00 6.004510823182469814e-02 2.464847542824849351e-04
3.077478517802246571e+00 6.004510823182469814e-02 2.464847542824849351e-04
3.061449983855359491e+00 4.665041242603500810e-02 2.989875451410736284e-04
3.045421449908472855e+00 3.695007715639978679e-02 3.406952860045967045e-04
3.029392915961586219e+00 3.132893015695439876e-02 3.927408440723385375e-04
3.013364382014699583e+00 2.730075291999269765e-02 4.464374316929896726e-04
3.013364382014699583e+00 2.730075291999269765e-02 4.464374316929896726e-04
2.997335848067812947e+00 2.378007547573765881e-02 4.914407871812455321e-04
2.981307314120925867e+00 2.198932872418433299e-02 5.601149627952108643e-04
2.965278780174039674e+00 2.249429292168392269e-02 6.920546691730574589e-04
2.949250246227153038e+00 1.618457041814306760e-02 5.914104435597725747e-04
2.949250246227153038e+00 1.618457041814306760e-02 5.914104435597725747e-04
2.933221712280265958e+00 8.587131615407875285e-03 3.674750353903750663e-04
2.917193178333379322e+00 2.578396596441246379e-03 1.276707669710631053e-04
2.901164644386492242e+00 8.534984050914462333e-05 4.839365557345427751e-06
2.885136110439606050e+00 1.639160468075616996e-05 1.054646465908410145e-06
2.885136110439606050e+00 1.639160468075616996e-05 1.054646465908410145e-06
2.869107576492718970e+00 1.541231695584986924e-05 1.116292824955136188e-06
2.853079042545832777e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.837050508598945697e+00 2.744597565982015257e-05 2.467773961646145316e-06
2.821021974652059061e+00 2.387502089095781214e-03 2.370626963281093373e-04
2.821021974652059061e+00 2.387502089095781214e-03 2.370626963281093373e-04
2.804993440705172425e+00 8.227989014602216794e-03 8.975440827925512547e-04
2.788964906758285789e+00 1.430632713215381283e-02 1.706416079134301421e-03
2.772936372811399153e+00 1.745463878084967460e-02 2.266676872244574766e-03
2.756907838864512073e+00 1.724082580439479859e-02 2.427944896329836330e-03
2.756907838864512073e+00 1.724082580439479859e-02 2.427944896329836330e-03
2.740879304917625880e+00 1.665836953208730403e-02 2.534716263554698690e-03
2.724850770970738800e+00 1.603455785298488201e-02 2.627255166738280950e-03
2.708822237023852164e+00 1.557557088739887005e-02 2.739521782528799108e-03
2.692793703076965528e+00 1.501915636349550852e-02 2.827432769167179984e-03
2.692793703076965528e+00 1.501915636349550852e-02 2.827432769167179984e-03
2.676765169130078892e+00 1.415509240677431495e-02 2.844391289103174059e-03
2.660736635183192256e+00 1.449640233578833488e-02 3.101384523824946959e-03
2.644708101236305176e+00 1.481510152678426791e-02 3.366473289472886234e-03
2.628679567289418983e+00 1.390731354095520005e-02 3.348932778079843822e-03
2.628679567289418983e+00 1.390731354095520005e-02 3.348932778079843822e-03
2.612651033342531903e+00 1.288356049225064005e-02 3.280685613199380794e-03
2.596622499395645267e+00 1.290684644761963887e-02 3.468467879668328015e-03
2.580593965448758631e+00 1.291371027836164635e-02 3.655330688452628277e-03
2.564565431501871995e+00 1.308984703046460474e-02 3.895647494256201850e-03
2.564565431501871995e+00 1.308984703046460474e-02 3.895647494256201850e-03
2.548536897554985359e+00 1.352421773951660577e-02 4.224512527535854989e-03
2.532508363608098723e+00 1.380631178875204798e-02 4.519047083236076880e-03
2.516479829661211642e+00 1.377249768115660494e-02 4.716335239556453986e-03
2.500451295714325450e+00 1.283637489835217325e-02 4.592036063716429563e-03
2.500451295714325450e+00 1.283637489835217325e-02 4.592036063716429563e-03
2.484422761767438814e+00 1.124154706062191478e-02 4.195038559230355492e-03
2.468394227820551734e+00 1.079714172148422968e-02 4.197275830780436076e-03
2.452365693873665098e+00 1.082086620922098272e-02 4.376182131652642075e-03
2.436337159926778462e+00 1.071551818564655395e-02 4.502661303994549835e-03
2.436337159926778462e+00 1.071551818564655395e-02 4.502661303994549835e-03
2.420308625979891826e+00 1.014729951483931206e-02 4.424845827059546884e-03
2.404280092033005189e+00 9.736290437486611049e-03 4.400691184281558740e-03
2.388251558086118109e+00 9.526985353363520703e-03 4.458294653010247237e-03
2.372223024139231473e+00 8.878374640309091848e-03 4.296904363407505305e-03
2.372223024139231473e+00 8.878374640309091848e-03 4.296904363407505305e-03
2.308108888351684929e+00 8.044100555533966260e-03 4.408259715791000566e-03
2.243994752564137940e+00 7.037276687894074463e-03 4.301609034496632622e-03
2.179880616776591395e+00 6.246657259162000098e-03 4.202017191711870069e-03
2.115766480989044407e+00 4.832526469920451692e-03 3.533877500430519011e-03
2.051652345201497418e+00 3.582532408247816446e-03 2.816079442216995639e-03
1.987538209413950874e+00 2.587941104381512834e-03 2.163908106400529423e-03
1.923424073626404107e+00 1.717795842195334348e-03 1.512902271769137356e-03
1.859309937838857341e+00 9.408976256905404387e-03 8.647263668513788248e-03
1.795195802051310352e+00 7.663123129456732643e-03 7.283679250000104320e-03
1.731081666263763585e+00 3.149034487098388742e-03 3.068821882306954282e-03
1.666967530476216819e+00 8.191436626076657171e-04 8.115908127657099321e-04
1.602853394688670052e+00 2.429077117410125594e-04 2.426581717682414015e-04
1.602212253330794534e+00 2.930385275849824514e-04 2.927494052870301990e-04
1.599795643597263783e+00 2.130313282492289975e-03 2.128522275575105149e-03
1.597379033863733255e+00 6.890083619174573563e-03 6.885215955039434774e-03
1.594962424130202727e+00 1.261074092709204945e-02 1.260337768465247948e-02
1.592545814396671977e+00 1.888047794895109446e-02 1.887154813186688734e-02
1.590129204663141449e+00 2.483706154654984760e-02 2.482777959878055413e-02
1.587712594929610699e+00 3.011398896023401162e-02 3.010537235926669108e-02
1.585295985196080171e+00 3.508904762612875122e-02 3.508167101844083396e-02
1.582879375462549643e+00 3.855561152470274311e-02 3.854998267685535995e-02
1.580462765729018892e+00 4.138482312006168395e-02 4.138095624090765839e-02
1.578046155995488364e+00 4.390766496844970834e-02 4.390535722098205113e-02
1.575629546261957836e+00 4.608718825724228418e-02 4.608611166842759704e-02
1.573212936528427086e+00 4.765445181648898798e-02 4.765417351490804088e-02
1.570796326794896558e+00 4.937172323090191495e-02 4.937172323090191495e-02
1.568379717061366030e+00 4.884452184099236788e-02 4.884423658941290658e-02
1.565963107327835280e+00 5.130245278181974622e-02 5.130125436532007727e-02
1.563546497594304752e+00 5.339531665570179664e-02 5.339251024577575111e-02
1.561129887860774224e+00 5.482378795548901312e-02 5.481866537801236700e-02
1.558713278127243473e+00 5.522443958071601711e-02 5.521637720132261534e-02
1.556296668393712945e+00 5.432711161504582414e-02 5.431569067841991033e-02
1.553880058660182417e+00 5.357607712242477838e-02 5.356074724770881756e-02
1.551463448926651667e+00 5.273579665439721842e-02 5.271608856979949354e-02
1.549046839193121139e+00 5.047397232346786250e-02 5.045009986951937142e-02
1.546630229459590389e+00 4.569057477130278322e-02 4.566389665768602613e-02
1.544213619726059861e+00 3.753897581361215208e-02 3.751245550756981961e-02
1.541797009992529333e+00 2.266148978693560689e-02 2.264243771356420562e-02
1.539380400258998582e+00 1.506688598454091962e-02 1.505202045564703675e-02
1.538739258901123286e+00 1.446215838930347414e-02 1.444730136156725103e-02
1.536963790525468054e+00 1.261216266986701917e-02 1.259773178487029813e-02
1.534547180791937526e+00 1.122595813326744338e-02 1.121121367747460185e-02
1.532130571058406776e+00 1.052391082636645707e-02 1.050818499097359339e-02
1.529713961324876248e+00 9.158394759808521912e-03 9.142946274626136821e-03
1.527297351591345720e+00 8.602971687670190812e-03 8.586703745907694335e-03
1.524880741857814970e+00 8.194027665454892140e-03 8.176764817397390653e-03
1.522464132124284442e+00 8.152161618716595101e-03 8.133132984578128610e-03
1.520047522390753691e+00 7.270915350295355413e-03 7.252205605940508122e-03
1.517630912657223163e+00 7.004192342439525751e-03 6.984413209886748686e-03
1.515214302923692635e+00 6.985191533786561796e-03 6.963633966275609329e-03
1.512797693190161885e+00 6.948446342386752246e-03 6.925099066686271621e-03
1.510381083456631357e+00 6.555814255084112772e-03 6.531914621522317763e-03
1.507964473723100829e+00 6.464196396127435719e-03 6.438710336454765357e-03
1.474625123113576519e+00 5.829075906431583839e-03 5.775329369592750554e-03
1.410510987326029753e+00 6.445798270322366033e-03 6.281610081421618551e-03
1.346396851538482764e+00 6.228898068918067507e-03 5.920470655175372014e-03
1.282282715750935997e+00 7.115974864860609948e-03 6.539894376904804331e-03
1.218168579963389231e+00 6.718883711299275703e-03 5.917475279010160627e-03
1.154054444175842464e+00 5.391636238647808110e-03 4.508219040927953676e-03
1.089940308388295698e+00 6.050325267797859036e-03 4.755908576331571540e-03
1.025826172600748709e+00 6.554395117419435472e-03 4.793026914296749132e-03
9.617120368132021646e-01 7.479962143934082257e-03 5.031639838421600452e-03
8.975979010256551760e-01 8.218421019828449706e-03 5.023595870403439918e-03
8.334837652381086315e-01 9.316159987704160719e-03 5.105362929781794533e-03
7.693696294505616429e-01 1.079725528512671257e-02 5.225593109897255090e-03
7.052554936630150983e-01 1.185317355303965037e-02 4.980704149081052051e-03
6.411413578754681097e-01 1.301537736961918927e-02 4.656071728774643405e-03
5.770272220879215652e-01 1.365255761665248868e-02 4.063114851206400119e-03
5.129130863003745766e-01 1.498817499710766721e-02 3.609208233034715690e-03
4.487989505128275880e-01 1.591932402613777109e-02 2.996893921678078082e-03
3.846848147252810435e-01 1.620687065522846346e-02 2.282337826463585236e-03
3.205706789377340549e-01 1.619989499434675365e-02 1.608539236523370310e-03
2.564565431501875103e-01 1.281001038856625397e-02 8.242043684967770767e-04
1.923424073626405217e-01 9.352810711919526399e-03 3.417668673779713346e-04
1.282282715750939772e-01 7.806593831887927160e-03 1.276578602352821648e-04
6.411413578754698861e-02 8.849782010526734480e-03 3.632829398685508479e-05
-0.000000000000000000e+00 9.620033877355164270e-03 0.000000000000000000e+00

